On the Refinement of Liveness Properties of Distributed Systems

We present a new approach for reasoning about liveness properties of distributed systems, represented as automata. Our approach is based on simulation relations, and requires reasoning only over finite execution fragments. Current simulation-relation based methods for reasoning about liveness properties of automata require reasoning over entire executions, since they involve a proof obligation of the form: if a concrete and abstract execution ``correspond'' via the simulation, and the concrete execution is live, then so is the abstract execution. Our contribution consists of (1) a formalism for defining liveness properties, (2) a proof method for liveness properties based on that formalism, and (3) two expressive completeness results: firstly, our formalism can express any liveness property which satisfies a natural ``robustness'' condition, and secondly, our formalism can express any liveness property at all, provided that history variables can be used

==> env-aut.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{env-aut.pstex}%
\end{picture}%
\setlength{\unitlength}{3947sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4061,6178)(2353,-5618)
\put(4036,-5071){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$a_1$}}}}
\put(4036,-5521){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}Eff: $z := z-1$}}}}
\put(4051,-5311){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}Pre: $z > 0$}}}}
\put(6301,-4636){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}Pre: $z > 0$}}}}
\put(6286,-4846){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}Eff: $z := z-1$}}}}
\put(6301,-4396){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$a_n$}}}}
\put(3481,-4231){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$\tau$}}}}
\put(4876,-2611){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$\signal$}}}}
\put(4861,-4231){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$\tau$}}}}
\put(4501,389){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$z := ?$}}}}
\put(5926,-211){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$a_1,\ldots,a_n$}}}}
\put(5926,-511){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}Pre: $z > 0$}}}}
\put(5926,-766){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}Eff: $z := z-1$}}}}
\put(4876,-1411){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$a_1,\ldots,a_n,\tau$}}}}
\put(4876,-1711){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}Pre: $z=0$}}}}
\put(4876,-2011){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}Eff: $z := ?$}}}}
\put(2701,-2101){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}Pre: $z=0$}}}}
\put(2701,-2356){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}Eff: $z := ?$}}}}
\put(2761,-3181){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$\lambda'$}}}}
\put(2701,-1846){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}$\lambda$}}}}
\put(4561,-4546){\makebox(0,0)[lb]{\smash{{\SetFigFont{14}{16.8}{\rmdefault}{\mddefault}{\updefault}.........}}}}
\end{picture}%

